Depth Pruning with Auxiliary Networks for TinyML

Pruning is a neural network optimization technique that sacrifices accuracy in exchange for lower computational requirements. Pruning has been useful when working with extremely constrained environments in tinyML. Unfortunately, special hardware requirements and limited study on its effectiveness on already compact models prevent its wider adoption. Depth pruning is a form of pruning that requires no specialized hardware but suffers from a large accuracy falloff. To improve this, we propose a modification that utilizes a highly efficient auxiliary network as an effective interpreter of intermediate feature maps. Our results show a parameter reduction of 93% on the MLPerfTiny Visual Wakewords (VWW) task and 28% on the Keyword Spotting (KWS) task with accuracy cost of 0.65% and 1.06% respectively. When evaluated on a Cortex-M0 microcontroller, our proposed method reduces the VWW model size by 4.7x and latency by 1.6x while counter intuitively gaining 1% accuracy. KWS model size on Cortex-M0 was also reduced by 1.2x and latency by 1.2x at the cost of 2.21% accuracy.

==> data/kws-dense_hardware.dat <==
attachment_point	size	latency	acc
1	16256	98	46.3803681
2	27632	162	67.11656442
3	39008	228	86.19631902
4	50352	290	90.36809816
5	61712	355	92.53578732

==> data/kws_aux-pruning.dat <==
attachment_point	accuracy	parameters	flops	accuracy_unfrozen	accuracy_nopre
conv1	92.65	7228	1524456	93.73	93.57
block1	93.68	12540	2708456	94.91	94.8
block2	94.65	17852	3892456	95.87	95.14
block3	95.58	23164	5076456	96.09	95.59
block4	95.67	28546	6260456	96.13	95.9

==> data/kws_dscnn_aux-pruning.dat <==
percent_params	acc
29.01878914	92.65
50.3452706	93.68
71.67175205	94.65
92.9982335	95.58
114.6057492	95.67

==> data/kws_dscnn_dense-pruning.dat <==
percent_params	acc
38.2045929	74.27
71.57539746	79.79
80.85755581	89.71
102.1840373	94.31
123.5105187	95.81

==> data/kws_dscnn_mag-pruning.dat <==
percent_params	acc
5	62.1
10	69.6
15	77.6
20	84
25	88.5
30	91.9
35	93.4
40	93.1
45	94.2
50	93.98
55	94.6
60	94.3
65	94.5
70	94.7
75	95.1
80	94.3
85	94.7
90	94.6

==> data/kws_hardware.dat <==
attachment_point	size	latency	acc
1	21040	147	88.07770961
2	32432	212	89.77505112
3	43840	275	90.77709611
4	55264	341	92.16768916
5	66672	405	92.55623722

==> data/resnet50_im.dat <==
layer	acc	params
block1	6	86656
block2	11	158208
block3	12	229760
block4	13	612992
block5	18	895360
block6	21	1177728
block7	24	1460096
block8	23	2980224
block9	31	4102016
block10	33	5223808
block11	38	6345600
block12	43	7467392
block13	49	8589184
block14	59	14644096
block15	61	19115904
block16	69	23587712

==> data/vww-dense_hardware.dat <==
attachment_point	size	latency	acc
1	8192	109	57.275796
2	11120	259	61.86479336
3	16512	292	68.46090685
4	22208	408	70.98804854
5	32768	431	72.80357632
6	43472	507	75.74126448
7	65312	532	78.15892711
8	94144	591	79.9105921
9	122960	649	80.1751665
10	151792	708	80.41237113
11	180656	767	80.37587811
12	209504	826	80.39412462
13	267824	854	81.00538272
14	356208	912	81.37943618

==> data/vww_alexnet_aux-pruning.dat <==
attachment_point	acc	percent_params
conv0	76.92	0.189757925
conv1	81.69	3.074885985
conv2	80.98	7.208013454
conv3	81.03	13.36236058
conv4	80.69	17.43799295

==> data/vww_aux-pruning.dat <==
attachment_point	accuracy	parameters	flops	accuracy_unfrozen	accuracy_nopre
conv1	75.69	1858	6451276	76.56	76.64
block1	78.21	2546	8958028	78.65	77.78
block2	80.93	4178	5280844	82.26	80.79
block3	82.02	5810	6829132	83.51	81.73
block4	83.99	10098	6018124	85.07	84.48
block5	84.9	15410	7382092	86.1	85.01
block6	85.7	28082	7454668	86.78	85.7
block7	85.88	46898	8726476	86.94	85.9
block8	86.24	65714	9998284	86.63	85.08
block9	86.25	84530	11270092	86.74	85.88
block10	86.05	96640	12541900	86.92	85.78
block11	86.05	115456	13813708	86.95	85.78
block12	85.89	163890	14190700	87.03	84.86
block13	85.99	221952	15416428	86.84	85.38

==> data/vww_hardware.dat <==
attachment_point	size	latency	acc
1	11712	660	70.04835325
2	15472	877	71.84563452
3	21232	478	74.83806222
4	26976	590	76.07882492
5	37232	489	77.02764346
6	48640	569	77.41994344
7	71264	551	81.11486178
8	100144	610	80.99625947
9	129040	669	81.99069428
10	157920	727	81.55277803
11	186832	786	81.37943618
12	215728	845	80.98713621
13	275440	859	81.04187574
14	363856	918	81.3155734

==> data/vww_mobilenetV2_aux-pruning.dat <==
attachment_point	acc	percent_params
conv1	76.33	0.7360840329
conv1e	76.15	0.8156606852
block1	79.62	1.458640035
block2	81.15	2.101619385
block3	82.58	2.744598735
block4	83.45	3.387578085
block5	83.98	4.030557434
block6	84.73	4.985477261
block7	84.81	6.88258465
block8	85.42	8.779692038
block9	85.48	10.67679943
block10	85.79	13.03863446
block11	85.7	16.80101858
block12	85.67	20.5634027
block13	85.73	25.56081646
block14	85.71	34.8872001
block15	85.67	44.21358373
block16	85.79	58.1554132

==> data/vww_mobilenet_aux-pruning.dat <==
attachment_point	acc	percent_params
conv1	75.69	0.8377142754
block1	78.21	1.147912026
block2	80.93	1.883729948
block3	82.02	2.619547869
block4	83.99	4.552873387
block5	84.9	6.947888581
block6	85.7	12.66129832
block7	85.88	21.14484612
block8	86.24	29.62839392
block9	86.25	38.11194171
block10	86.05	43.57196317
block11	86.05	52.05551097
block12	85.89	73.8928916
block13	85.99	100.0712373

==> data/vww_mobilenet_dense-pruning.dat <==
attachment_point	acc	percent_params
conv1	61	1.342687359
block1	65.82	1.71781022
block2	71.39	2.583478363
block3	74.77	3.319296284
block4	78.82	5.512322245
block5	81.82	7.907337439
block6	83.13	14.14014807
block7	84.53	22.62369586
block8	85.04	31.10724366
block9	85.32	39.59079146
block10	85.67	48.07433925
block11	85.87	56.55788705
block12	85.9	76.41054312
block13	85.89	108.1517083

==> data/vww_mobilenet_mag-pruning.dat <==
percent_params	acc
10	51.51
15	51.51
20	51.51
25	51.52
30	52.39
35	52.39
40	52.81
45	52.99
50	59.86
55	71.55
60	80.55
65	82.17
70	83.31
75	84.5
80	85.01
85	85.43
90	85.5
95	
